MobilityBench: A Benchmark for Evaluating Route-Planning Agents in Real-World Mobility Scenarios

Route-planning agents powered by large language models (LLMs) have emerged as a promising paradigm for supporting everyday human mobility through natural language interaction and tool-mediated decision making. However, systematic evaluation in real-world mobility settings is hindered by diverse routing demands, non-deterministic mapping services, and limited reproducibility. In this study, we introduce MobilityBench, a scalable benchmark for evaluating LLM-based route-planning agents in real-world mobility scenarios. MobilityBench is constructed from large-scale, anonymized real user queries collected from Amap and covers a broad spectrum of route-planning intents across multiple cities worldwide. To enable reproducible, end-to-end evaluation, we design a deterministic API-replay sandbox that eliminates environmental variance from live services. We further propose a multi-dimensional evaluation protocol centered on outcome validity, complemented by assessments of instruction understanding, planning, tool use, and efficiency. Using MobilityBench, we evaluate multiple LLM-based route-planning agents across diverse real-world mobility scenarios and provide an in-depth analysis of their behaviors and performance. Our findings reveal that current models perform competently on Basic information retrieval and Route Planning tasks, yet struggle considerably with Preference-Constrained Route Planning, underscoring significant room for improvement in personalized mobility applications. We publicly release the benchmark data, evaluation toolkit, and documentation at https://github.com/AMAP-ML/MobilityBench.

==> table/main.csv <==
Model,Group,ID,IE,DEC-P,DEC-R,TS-P,TS-R,SC,DR,FPR,IT,OT
GPT-4.1,React,85.86 ,90.07 ,75.53 ,74.14 ,82.38 ,81.92 ,97.00 ,79.23 ,61.66 ,18680.81 ,1166.27 
GPT-5.2,React,82.16 ,89.65 ,81.24 ,62.22 ,82.42 ,76.20 ,95.49 ,79.09 ,61.90 ,18304.90 ,1166.12 
Claude-Sonnet-4.5,React,88.70 ,93.06 ,80.71 ,74.76 ,82.83 ,82.99 ,97.42 ,80.62 ,63.17 ,18856.68 ,1311.01 
Claude-Opus-4.5,React,85.99 ,91.23 ,84.12 ,70.15 ,83.21 ,83.73 ,97.52 ,80.20 ,62.22 ,19672.63 ,1305.40 
Gemini-3-Flash-Preview,React,84.00 ,88.16 ,71.95 ,68.34 ,90.37 ,76.46 ,98.31 ,85.18 ,67.90 ,21072.79 ,1232.76 
Gemini-3-Pro-Preview,React,83.54 ,88.75 ,68.70 ,65.11 ,90.74 ,75.04 ,98.70 ,84.38 ,69.09 ,20164.76 ,1242.48 
DeepSeek-V3.2-Exp,React,78.18 ,90.78 ,71.85 ,77.19 ,87.99 ,82.19 ,98.23 ,84.95 ,68.88 ,15427.89 ,622.05 
Qwen3-4B,React,77.89 ,86.75 ,47.24 ,81.56 ,80.74 ,72.82 ,94.46 ,63.80 ,53.80 ,26078.99 ,657.78 
Qwen3-30B-A3B,React,74.73 ,91.23 ,70.60 ,72.93 ,84.04 ,83.35 ,97.06 ,84.57 ,66.65 ,15013.79 ,560.19 
Qwen3-32B,React,80.87 ,88.46 ,68.37 ,77.58 ,83.08 ,83.94 ,96.76 ,83.16 ,65.68 ,15544.50 ,583.22 
Qwen3-235B-A22B,React,82.13 ,90.51 ,72.23 ,77.75 ,84.13 ,84.66 ,97.24 ,85.95 ,66.69 ,15391.23 ,604.73 
GPT-4.1,PlanAndExecute,94.4,94.79,89.46,68.85,84.61,73.26,97.02,80.7,63.4,13426.36,747.35
GPT-5.2,PlanAndExecute,89.58,96.58,81.9,74.68,81.12,75.94,95.94,77.26,59.81,15312.45,1644.18
Claude-Sonnet-4.5,PlanAndExecute,97.21,95.69,89.46,71.81,84.63,78.17,96.89,81.96,64.31,13267.99,863.81
Claude-Opus-4.5,PlanAndExecute,76.82,95.81,88.8,70.99,84.76,76.53,97.22,83.53,65.77,12643.41,808.83
Gemini-3-Flash-Preview,PlanAndExecute,97.28,94.41,89.6,66.18,85.44,68.13,97.86,80.5,62.87,14515.42,784.06
Gemini-3-Pro-Preview,PlanAndExecute,96.35,95.32,88.97,65.71,85.12,64.38,97.35,78.64,62.8,15936.49,815.26
DeepSeek-V3.2-Exp,PlanAndExecute,96.93,95.92,89.62,69.55,83.83,75.28,97.23,80.73,63.06,12394.29,706.14
Qwen3-4B,PlanAndExecute,95.98,94.53,86.83,73.26,81.64,69.2,96.88,78.06,59.55,13612.71,673.03
Qwen3-30B-A3B,PlanAndExecute,95.56,94.35,83.91,71.19,82.91,68.97,97.48,78.81,60.6,14820.45,667.69
Qwen3-32B,PlanAndExecute,96.03,94.63,86.83,66.98,84.25,69.8,97.17,80.24,62.43,13658.79,703.31
Qwen3-235B-A22B,PlanAndExecute,97.24,94.36,89.39,66.96,84.59,73.49,97.01,81.22,64.16,12563.66,703.6

==> table/table1.csv <==
Model,Group,ID,IE,DEC-P,DEC-R,TS-P,TS-R,SC,DR,FPR,LAT,TOK
GPT-4.1,React,14.8,9,15.5,13.5,16.5,17.8,14.1,13.8,14.7,14.7,14.7
GPT-5.2,React,14.2,13,15,13.5,16.2,16.9,12.1,12.9,15.8,15.8,15.8
Claude-Sonnet-4.5,React,14.8,9,15.5,13.5,16.5,17.8,14.1,13.8,14.7,14.7,14.7
Claude-Opus-4.5,React,14.2,13,15,13.5,16.2,16.9,12.1,12.9,15.8,15.8,15.8
Gemini-3-Flash-Preview,React,25.9,38,24.8,24.6,31.5,33.2,22.5,22.5,25.7,25.7,25.7
Gemini-3-Pro-Preview,React,27.6,35,30.5,24.7,32,31.3,24.5,25,26.6,26.6,26.6
DeepSeek-V3.2-Exp,React,17.4,18.8,18.2,16.7,19.6,21.5,16.4,15.3,15.8,15.8,15.8
Qwen3-4B,React,17.4,18.8,18.2,16.7,19.6,21.5,16.4,15.3,15.8,15.8,15.8
Qwen3-30B-A3B,React,25.9,38,24.8,24.6,31.5,33.2,22.5,22.5,25.7,25.7,25.7
Qwen3-32B,React,27.6,35,30.5,24.7,32,31.3,24.5,25,26.6,26.6,26.6
Qwen3-235B-A22B,React,34.4,37.4,33.2,31.3,43.1,42.4,21.9,35,40.3,40.3,40.3
GPT-4.1,PlanAndExecute,34.4,37.4,33.2,31.3,43.1,42.4,21.9,35,40.3,40.3,40.3
GPT-5.2,PlanAndExecute,14.8,9,15.5,13.5,16.5,17.8,14.1,13.8,14.7,14.7,14.7
Claude-Sonnet-4.5,PlanAndExecute,14.2,13,15,13.5,16.2,16.9,12.1,12.9,15.8,15.8,15.8
Claude-Opus-4.5,PlanAndExecute,17.4,18.8,18.2,16.7,19.6,21.5,16.4,15.3,15.8,15.8,15.8
Gemini-3-Flash-Preview,PlanAndExecute,25.9,38,24.8,24.6,31.5,33.2,22.5,22.5,25.7,25.7,25.7
Gemini-3-Pro-Preview,PlanAndExecute,27.6,35,30.5,24.7,32,31.3,24.5,25,26.6,26.6,26.6
DeepSeek-V3.2-Exp,PlanAndExecute,34.4,37.4,33.2,31.3,43.1,42.4,21.9,35,40.3,40.3,40.3
Qwen3-4B,PlanAndExecute,14.8,9,15.5,13.5,16.5,17.8,14.1,13.8,14.7,14.7,14.7
Qwen3-30B-A3B,PlanAndExecute,14.2,13,15,13.5,16.2,16.9,12.1,12.9,15.8,15.8,15.8
Qwen3-32B,PlanAndExecute,17.4,18.8,18.2,16.7,19.6,21.5,16.4,15.3,15.8,15.8,15.8
Qwen3-235B-A22B,PlanAndExecute,25.9,38,24.8,24.6,31.5,33.2,22.5,22.5,25.7,25.7,25.7
GPT-4.1,Reflexion,27.6,35,30.5,24.7,32,31.3,24.5,25,26.6,26.6,26.6
GPT-5.2,Reflexion,34.4,37.4,33.2,31.3,43.1,42.4,21.9,35,40.3,40.3,40.3
Claude-Sonnet-4.5,Reflexion,14.8,9,15.5,13.5,16.5,17.8,14.1,13.8,14.7,14.7,14.7
Claude-Opus-4.5,Reflexion,14.2,13,15,13.5,16.2,16.9,12.1,12.9,15.8,15.8,15.8
Gemini-3-Flash-Preview,Reflexion,17.4,18.8,18.2,16.7,19.6,21.5,16.4,15.3,15.8,15.8,15.8
Gemini-3-Pro-Preview,Reflexion,25.9,38,24.8,24.6,31.5,33.2,22.5,22.5,25.7,25.7,25.7
DeepSeek-V3.2-Exp,Reflexion,27.6,35,30.5,24.7,32,31.3,24.5,25,26.6,26.6,26.6
Qwen3-4B,Reflexion,34.4,37.4,33.2,31.3,43.1,42.4,21.9,35,40.3,40.3,40.3
Qwen3-30B-A3B,Reflexion,14.8,9,15.5,13.5,16.5,17.8,14.1,13.8,14.7,14.7,14.7
Qwen3-32B,Reflexion,14.2,13,15,13.5,16.2,16.9,12.1,12.9,15.8,15.8,15.8
Qwen3-235B-A22B,Reflexion,17.4,18.8,18.2,16.7,19.6,21.5,16.4,15.3,15.8,15.8,15.8
